First double-differential measurement of kinematic imbalance in neutrino interactions with the MicroBooNE detector

We report the first measurement of flux-integrated double-differential quasielastic-like neutrino-argon cross sections, which have been made using the Booster Neutrino Beam and the MicroBooNE detector at Fermi National Accelerator Laboratory. The data are presented as a function of kinematic imbalance variables which are sensitive to nuclear ground state distributions and hadronic reinteraction processes. We find that the measured cross sections in different phase-space regions are sensitive to different nuclear effects. Therefore, they enable the impact of specific nuclear effects on the neutrino-nucleus interaction to be isolated more completely than was possible using previous single-differential cross section measurements. Our results provide precision data to help test and improve neutrino-nucleus interaction models. They further support ongoing neutrino-oscillation studies by establishing phase-space regions where precise reaction modeling has already been achieved.

==> README.txt <==
# CC1p0π README

The DataRelease.root file contains the data release for the manuscript "First Double-Differential Measurement of Kinematic Imbalance in Neutrino Interactions with the MicroBooNE Detector"
Namely, it includes the data cross section results with the total uncertainties (denoted as eg. "TotalUnc_DeltaPT"), the covariance matrices (denoted as eg. "Cov_DeltaPT"), and the additional smearing matrix Ac (denoted as eg. "Ac_DeltaPT") by which theory predictions need to be multiplied before they are compared to the reported results. The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

The double-differential results are denoted as eg. "SerialDeltaPT_DeltaAlphaT". That means that the results as a function of "DeltaPT" in slices of "DeltaAlphaT" are reported in these histograms.

The cross sections are reported in units of 10^{-38} cm^{2}/Ar.

The covariance matrices are reported in units of 10^{-76} cm^{4}/Ar^{2}.

The x-axis of the Ac matrix corresponds to the variable of interest in true space.
The y-axis of the Ac matrix corresponds to the variable of interest in regularized space.
The Ac matrices need to first be applied on independent theory predictions, before the division by the bin width takes place.

To preserve the correlations across the different phase space parts, the double-differential measurements are reported as a function of a global bin number.
The file BinScheme.txt contains the matching of the global bin number to the actual phase-space limits.
Independent theory predictions comparing to the double-differential results need to use the aforementioned global-bin numbering scheme, multiply by the corresponding Ac matrix, isolate the relevant slices of the phase-space, and finally divide by the bin width. 



==> main_supp_BinScheme.txt <==
SerialDeltaPT_DeltaAlphaTPlot

Bin # & Slice & Low edge & High edge

1 & #delta#alpha_{T} < 45^{o} & 0 & 0.05
2 & #delta#alpha_{T} < 45^{o} & 0.05 & 0.1
3 & #delta#alpha_{T} < 45^{o} & 0.1 & 0.15
4 & #delta#alpha_{T} < 45^{o} & 0.15 & 0.2
5 & #delta#alpha_{T} < 45^{o} & 0.2 & 0.25
6 & #delta#alpha_{T} < 45^{o} & 0.25 & 0.3
7 & #delta#alpha_{T} < 45^{o} & 0.3 & 0.35
8 & #delta#alpha_{T} < 45^{o} & 0.35 & 0.4
9 & #delta#alpha_{T} < 45^{o} & 0.4 & 0.47
10 & #delta#alpha_{T} < 45^{o} & 0.47 & 0.55
11 & #delta#alpha_{T} < 45^{o} & 0.55 & 0.9
12 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0 & 0.05
13 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.05 & 0.1
14 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.1 & 0.15
15 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.15 & 0.2
16 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.2 & 0.25
17 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.25 & 0.3
18 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.3 & 0.35
19 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.35 & 0.4
20 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.4 & 0.47
21 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.47 & 0.55
22 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.55 & 0.65
23 & 45^{o} < #delta#alpha_{T} < 90^{o} & 0.65 & 0.9
24 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0 & 0.05
25 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.05 & 0.1
26 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.1 & 0.15
27 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.15 & 0.2
28 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.2 & 0.25
29 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.25 & 0.3
30 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.3 & 0.35
31 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.35 & 0.4
32 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.4 & 0.47
33 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.47 & 0.55
34 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.55 & 0.65
35 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.65 & 0.75
36 & 90^{o} < #delta#alpha_{T} < 135^{o} & 0.75 & 0.9
37 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0 & 0.05
38 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.05 & 0.1
39 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.1 & 0.15
40 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.15 & 0.2
41 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.2 & 0.25
42 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.25 & 0.3
43 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.3 & 0.35
44 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.35 & 0.4
45 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.4 & 0.47
46 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.47 & 0.55
47 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.55 & 0.65
48 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.65 & 0.75
49 & 135^{o} < #delta#alpha_{T} < 180^{o} & 0.75 & 0.9


SerialDeltaAlphaT_DeltaPTPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T} < 0.2 GeV/c & 0 & 22
2 & #deltap_{T} < 0.2 GeV/c & 22 & 44
3 & #deltap_{T} < 0.2 GeV/c & 44 & 66
4 & #deltap_{T} < 0.2 GeV/c & 66 & 88
5 & #deltap_{T} < 0.2 GeV/c & 88 & 110
6 & #deltap_{T} < 0.2 GeV/c & 110 & 145
7 & #deltap_{T} < 0.2 GeV/c & 145 & 180
8 & 0.2 < #deltap_{T} < 0.4 GeV/c & 0 & 22
9 & 0.2 < #deltap_{T} < 0.4 GeV/c & 22 & 44
10 & 0.2 < #deltap_{T} < 0.4 GeV/c & 44 & 66
11 & 0.2 < #deltap_{T} < 0.4 GeV/c & 66 & 88
12 & 0.2 < #deltap_{T} < 0.4 GeV/c & 88 & 110
13 & 0.2 < #deltap_{T} < 0.4 GeV/c & 110 & 145
14 & 0.2 < #deltap_{T} < 0.4 GeV/c & 145 & 180
15 & #deltap_{T} > 0.4 GeV/c & 0 & 22
16 & #deltap_{T} > 0.4 GeV/c & 22 & 44
17 & #deltap_{T} > 0.4 GeV/c & 44 & 66
18 & #deltap_{T} > 0.4 GeV/c & 66 & 88
19 & #deltap_{T} > 0.4 GeV/c & 88 & 110
20 & #deltap_{T} > 0.4 GeV/c & 110 & 145
21 & #deltap_{T} > 0.4 GeV/c & 145 & 180


SerialDeltaPtx_DeltaPtyPlot

Bin # & Slice & Low edge & High edge

1 & #deltap_{T,y} < -0.15 GeV/c & -0.55 & -0.45
2 & #deltap_{T,y} < -0.15 GeV/c & -0.45 & -0.35
3 & #deltap_{T,y} < -0.15 GeV/c & -0.35 & -0.25
4 & #deltap_{T,y} < -0.15 GeV/c & -0.25 & -0.15
5 & #deltap_{T,y} < -0.15 GeV/c & -0.15 & -0.05
6 & #deltap_{T,y} < -0.15 GeV/c & -0.05 & 0.05
7 & #deltap_{T,y} < -0.15 GeV/c & 0.05 & 0.15
8 & #deltap_{T,y} < -0.15 GeV/c & 0.15 & 0.25
9 & #deltap_{T,y} < -0.15 GeV/c & 0.25 & 0.35
10 & #deltap_{T,y} < -0.15 GeV/c & 0.35 & 0.45
11 & #deltap_{T,y} < -0.15 GeV/c & 0.45 & 0.55
12 & |#deltap_{T,y}| < 0.15 GeV/c & -0.55 & -0.45
13 & |#deltap_{T,y}| < 0.15 GeV/c & -0.45 & -0.35
14 & |#deltap_{T,y}| < 0.15 GeV/c & -0.35 & -0.25
15 & |#deltap_{T,y}| < 0.15 GeV/c & -0.25 & -0.15
16 & |#deltap_{T,y}| < 0.15 GeV/c & -0.15 & -0.05
17 & |#deltap_{T,y}| < 0.15 GeV/c & -0.05 & 0.05
18 & |#deltap_{T,y}| < 0.15 GeV/c & 0.05 & 0.15
19 & |#deltap_{T,y}| < 0.15 GeV/c & 0.15 & 0.25
20 & |#deltap_{T,y}| < 0.15 GeV/c & 0.25 & 0.35
21 & |#deltap_{T,y}| < 0.15 GeV/c & 0.35 & 0.45
22 & |#deltap_{T,y}| < 0.15 GeV/c & 0.45 & 0.55
23 & #deltap_{T,y} > 0.15 GeV/c & -0.55 & -0.35
24 & #deltap_{T,y} > 0.15 GeV/c & -0.35 & -0.25
25 & #deltap_{T,y} > 0.15 GeV/c & -0.25 & -0.15
26 & #deltap_{T,y} > 0.15 GeV/c & -0.15 & -0.05
27 & #deltap_{T,y} > 0.15 GeV/c & -0.05 & 0.05
28 & #deltap_{T,y} > 0.15 GeV/c & 0.05 & 0.15
29 & #deltap_{T,y} > 0.15 GeV/c & 0.15 & 0.25
30 & #deltap_{T,y} > 0.15 GeV/c & 0.25 & 0.35
31 & #deltap_{T,y} > 0.15 GeV/c & 0.35 & 0.55



